Asteroseismic g-mode period spacings in strongly magnetic rotating stars

Strong magnetic fields are expected to significantly modify the pulsation frequencies of waves propagating in the cores of red giants or in the radiative envelopes of intermediate- and high-mass main-sequence stars. We calculate the g-mode frequencies of stars with magnetic dipole fields which are aligned with their rotational axes, treating both the Lorentz and Coriolis forces non-perturbatively. We provide a compact asymptotic formula for the g-mode period spacing, and universally find that strong magnetism decreases this period spacing substantially more than is predicted by perturbation theory. These results are validated with explicit numerical mode calculations for realistic stellar models. The approach we present is highly versatile: once the eigenvalues $\lambda$ of a certain differential operator are precomputed as a function of the magnetogravity and rotational frequencies (in units of the mode frequency), the non-perturbative impact of the Coriolis and Lorentz forces is understood under a broad domain of validity, and is readily incorporated into asteroseismic modeling.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
